Template shape estimation: correcting an asymptotic bias

We use tools from geometric statistics to analyze the usual estimation procedure of a template shape. This applies to shapes from landmarks, curves, surfaces, images etc. We demonstrate the asymptotic bias of the template shape estimation using the stratified geometry of the shape space. We give a Taylor expansion of the bias with respect to a parameter $\sigma$ describing the measurement error on the data. We propose two bootstrap procedures that quantify the bias and correct it, if needed. They are applicable for any type of shape data. We give a rule of thumb to provide intuition on whether the bias has to be corrected. This exhibits the parameters that control the bias' magnitude. We illustrate our results on simulated and real shape data.

==> LocalComputations4.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'LocalComputations4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{256.02570801bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3603402)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{LocalComputations4.pdf}}%
    \put(0.16696643,0.07898166){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\mathcal{O}_X$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{LocalComputations4.pdf}}%
    \put(0.73072803,0.04391343){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Y$}}}%
    \put(0.60984555,0.14852228){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$G(X_O)$}}}%
    \put(0.85246263,0.06027879){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X_O$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{LocalComputations4.pdf}}%
    \put(0.2618422,0.04014317){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\mathcal{O}_Y$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{LocalComputations4.pdf}}%
    \put(0.32474196,0.18011587){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Y$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{LocalComputations4.pdf}}%
    \put(0.22366979,0.19240258){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X$}}}%
    \put(0.21975182,0.13378225){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi(X)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{LocalComputations4.pdf}}%
    \put(0.68999898,0.18942198){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X_H$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{LocalComputations4.pdf}}%
    \put(0.87133891,0.16890088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X$}}}%
    \put(0.705717,0.11159777){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{LocalComputations4.pdf}}%
  \end{picture}%
\endgroup%


==> sphere_iterations.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sphere_iterations.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{416.0015564bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7386557)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sphere_iterations.pdf}}%
    \put(0.02357573,0.28593565){\color[rgb]{0,0,0}\rotatebox{91.20974817}{\makebox(0,0)[lb]{\smash{Relative error}}}}%
    \put(0.44683448,0.00101719){\color[rgb]{0,0,0}\rotatebox{-0.15740202}{\makebox(0,0)[lb]{\smash{Nb of iterations}}}}%
    \put(0.80264319,0.67828855){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{s=0.3}}}%
    \put(0.80264319,0.62235861){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{s=1}}}%
    \put(0.80169598,0.56561379){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{s=3}}}%
    \put(0.26519845,0.06812107){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.44212088,0.06812107){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.61135133,0.06812107){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.7882738,0.06812107){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.96519601,0.06812107){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.14189508,0.16050198){\color[rgb]{0,0,0}\rotatebox{88.50311614}{\makebox(0,0)[lb]{\smash{0.0}}}}%
    \put(0.14189505,0.37601514){\color[rgb]{0,0,0}\rotatebox{88.50311614}{\makebox(0,0)[lb]{\smash{0.2}}}}%
    \put(0.14490606,0.5930405){\color[rgb]{0,0,0}\rotatebox{88.50311614}{\makebox(0,0)[lb]{\smash{0.4}}}}%
  \end{picture}%
\endgroup%

